Tackling the Abstraction and Reasoning Corpus (ARC) with Object-centric Models and the MDL Principle

The Abstraction and Reasoning Corpus (ARC) is a challenging benchmark, introduced to foster AI research towards human-level intelligence. It is a collection of unique tasks about generating colored grids, specified by a few examples only. In contrast to the transformation-based programs of existing work, we introduce object-centric models that are in line with the natural programs produced by humans. Our models can not only perform predictions, but also provide joint descriptions for input/output pairs. The Minimum Description Length (MDL) principle is used to efficiently search the large model space. A diverse range of tasks are solved, and the learned models are similar to the natural programs. We demonstrate the generality of our approach by applying it to a different domain.

==> supplementary_materials/FlashFill/taskset/all_examples.json <==
{ "example1":
  {"train": [
      {"input": "John DOE 3 Data [TS]865-000-0000 - - 453442-00 06-23-2009", "output": "865-000-0000"},
      {"input": "A FF MARILYN 30'S 865-000-0030 4535871-00 07-07-2009", "output": "865-000-0030"},
      {"input": "A GEDA-MARY 100MG 865-001-0020 - - 5941-00 06-23-2009", "output": "865-001-0020"}
  ],
   "test": [
       {"input": "NAPROXEN 500MG TABLETS 865-002-0010 - - 179711-00 12-13-2018", "output": "865-002-0010"},
       {"input": "SIMVASTATIN 20MG TABLETS 865-003-0050 -  - 191792-00 01-31-2020", "output": "865-003-0050"},
       {"input": "HYDROCODONE-ACETAMINOPHEN 5-325 MG TABLETS 866-005-0000 - 170973-00 12-31-2018", "output": "866-005-0000"}
   ]},

  "example2":
  {"train": [
      {"input": "BTR KRNL WK CORN 15Z", "output": "15Z"},
      {"input": "CAMP DRY DBL NDL 3.6 OZ", "output": "3.6 OZ"},
      {"input": "CHORE BOY HD SC SPNG 1 PK", "output": "1 PK"},
      {"input": "FRENCH WORCESTERSHIRE 5 Z", "output": "5 Z"},
      {"input": "O F TOMATO PASTE 6 OZ", "output": "6 OZ"}],
   "test": [
       {"input": "HEINZ KETCHUP 32 OZ", "output": "32 OZ"},
       {"input": "TIDE LAUNDRY DETERGENT 75 OZ", "output": "75 OZ"},
       {"input": "CLOROX BLEACH 64 OZ", "output": "64 OZ"},
       {"input": "CAMPBELL'S CHICKEN NOODLE SOUP 10.75OZ", "output": "10.75OZ"},
       {"input": "FOLGERS COFFEE 24.2 OZ", "output": "24.2 OZ"}
   ]},

  "example3":
  {"train": [
      {"input": "Company\\Code\\index.html", "output": "Company\\Code\\"},
      {"input": "Company\\Docs\\Spec\\specs.doc", "output": "Company\\Docs\\Spec\\"}
  ],
   "test": [
       {"input": "OtherCompany\\Finance\\BalanceSheet.xlsx", "output": "OtherCompany\\Finance\\"},
       {"input": "Company\\HR\\Vacation\\Policy.pdf", "output": "Company\\HR\\Vacation\\"},
       {"input": "Company\\Marketing\\Promo\\Video.mp4", "output": "Company\\Marketing\\Promo\\"}
   ]},

  "example4":
  {"train": [
      {"input": "International Business Machines", "output": "IBM"},
      {"input": "Principles Of Programming Languages", "output": "POPL"},
      {"input": "International Conference on Software Engineering", "output": "ICSE"}
  ],
   "test": [
       {"input": "Association for Computing Machinery", "output": "ACM"},
       {"input": "Institute of Electrical and Electronics Engineers", "output": "IEEE"},
       {"input": "Operating Systems Design and Implementation", "output": "OSDI"}
   ]},

  "example5":
  {"train": [
      {"input": "(6/7)(4/5)(14/1)", "output": "6/7 # 4/5 # 14/1 # "},
      {"input": "49(28/11)(14/1)", "output": "28/11 # 14/1 # "},
      {"input": "() (28/11)(14/1)", "output": "28/11 # 14/1 # "}
  ],
   "test": [
       {"input": " (3/4)(8/3)(12/2)", "output": "3/4 # 8/3 # 12/2 # "},
       {"input": "25 (7/5)(12/3)", "output": "7/5 # 12/3 # "},
       {"input": "(5/6)(3/4)(2/1)(11/7)", "output": "5/6 # 3/4 # 2/1 # 11/7 # "}
   ]},

  "example6":
  {"train": [
      {"input": "  Oege   de   Moor   ", "output": "Oege de Moor"},
      {"input": "Kathleen   Fisher   AT&T Labs ", "output": "Kathleen Fisher AT&T Labs"}
  ],
   "test": [
       {"input": "   Robert Harper  ", "output": "Robert Harper"},
       {"input": "Simon Peyton   Jones  Microsoft Research   ", "output": "Simon Peyton Jones Microsoft Research"},
       {"input": " Martin  Odersky  EPFL ", "output": "Martin Odersky EPFL"}
   ]},

  "example7":
  {"train": [
      {"input": ["Alex", "Asst."], "output": "Alex(Asst.)"},
      {"input": ["Jim", "Manager"], "output": "Jim(Manager)"},
      {"input": ["Ryan", ""], "output": ""},
      {"input": ["", "Asst."], "output": ""}
  ],
   "test": [
       {"input": ["Maggie", "Dir."], "output": "Maggie(Dir.)"},
       {"input": ["", ""], "output": ""},
       {"input": ["Daniel", "Programmer"], "output": "Daniel(Programmer)"},
       {"input": ["Liam", ""], "output": ""}
   ]},

  "example8":
  {"train": [
      {"input": "01/21/2001", "output": "01"},
      {"input": "22.02.2002", "output": "02"},
      {"input": "2003-23-03", "output": "03"}
  ],
   "test": [
       {"input": "12/31/2022", "output": "12"},
       {"input": "15.05.2023", "output": "05"},
       {"input": "2024-30-06", "output": "06"}
   ]},

  "example9":
  {"train": [
      {"input": "Dr. Eran Yahav", "output": "Yahav, E."},
      {"input": "Prof. Kathleen S. Fisher", "output": "Fisher, K."},
      {"input": "Bill Gates, Sr.", "output": "Gates, B."},
      {"input": "George Ciprian Necula", "output": "Necula, G."},
      {"input": "Ken McMillan, II", "output": "McMillan, K."}
  ],
   "test": [
       {"input": "Mrs. Ada Lovelace", "output": "Lovelace, A."},
       {"input": "Grace Murray Hopper", "output": "Hopper, G."},
       {"input": "Alan M. Turing", "output": "Turing, A."},
       {"input": "Barbara Liskov, Turing prize", "output": "Liskov, B."},
       {"input": "Prof. Donald Knuth", "output": "Knuth, D."}
   ]},

  "example10":
  {"train": [
      {"input": "323-708-7700", "output": "323-708-7700"},
      {"input": "(425)-706-7709", "output": "425-706-7709"},
      {"input": "510.220.5586", "output": "510-220-5586"},
      {"input": "235 7654", "output": "425-235-7654"},
      {"input": "745-8139", "output": "425-745-8139"}
  ],
   "test": [
       {"input": "313-555-1234", "output": "313-555-1234"},
       {"input": "(734) 555-5678", "output": "734-555-5678"},
       {"input": "248.555.8901", "output": "248-555-8901"},
       {"input": "555.2345", "output": "425-555-2345"},
       {"input": "555-6789", "output": "425-555-6789"}
   ]},

  "example11":
  {"train": [
      {"input": ["Otis", "Daniels"], "output": "Otis, D."},
      {"input": ["Kimberly", "Jones"], "output": "Kimberley, J."},
      {"input": ["Mary", "Leslie"], "output": "Mary, L."}
  ],
   "test": [
       {"input": ["Christina", "McDonald"], "output": "Christina, M."},
       {"input": ["Amanda", "Gonzalez"], "output": "Amanda, G."},
       {"input": ["Tyler", "Williams"], "output": "Tyler, W."}
   ]},

  "example12":
  {"train": [
      {"input": ["Albania", "355"], "output": "case 355: return \"Albania\";"},
      {"input": ["Algeria", "213"], "output": "case 213: return \"Algeria\";"}
  ],
   "test": [
       {"input": ["Andorra", "376"], "output": "case 376: return \"Andorra\";"},
       {"input": ["Antigua and Barbuda", "1268"], "output": "case 1268: return \"Antigua and Barbuda\";"},
       {"input": ["Argentina", "54"], "output": "case 54: return \"Argentina\";"}
   ]},

  "example13":
  {"train": [
      {"input": ["/um/people/sumitg/pictures/lake-tahoe/index.html", "192"], "output": "192"},
      {"input": ["/um/people/sumitg/index.html", "104"], "output": "0"},
      {"input": ["/um/people/sumitg/pubs/speed.html", "16"], "output": "0"},
      {"input": ["/um/people/sumitg/pubs/popl10_synthesis.pdf", "13"], "output": "0"},
      {"input": ["/um/people/sumitg/pictures/verona/index.html", "7"], "output": "7"},
      {"input": ["/um/people/sumitg/pictures/kerela/target21.html", "3"], "output": "3"}
  ],
   "test": [
       {"input": ["/um/people/sumitg/pubs/icml20.pdf", "17"], "output": "0"},
       {"input": ["/um/people/sumitg/research.html", "58"], "output": "0"},
       {"input": ["/um/people/sumitg/document.html", "36"], "output": "0"},
       {"input": ["/um/people/sumitg/pictures/yosemite/index.html", "42"], "output": "42"},
       {"input": ["/um/people/sumitg/pictures/hawaii/index.html", "8"], "output": "8"},
       {"input": ["/um/people/sumitg/pubs/nips16_synthesis.pdf", "9"], "output": "0"}
   ]},

  "example14":
  {"train": [
      {"input": "Alpha 10 Beta 20 Charlie 30 Delta", "output": "10+20+30"},
      {"input": "POPL 9 CAV 7 PLDI 6 ESOP 4", "output": "9+7+6+4"}
  ],
   "test": [
       {"input": "ICML 22 NeurIPS 23 ICLR 24 ICRA 25", "output": "22+23+24+25"},
       {"input": "Red 5 Blue 7 Green 12 Yellow 1 Black 0", "output": "5+7+12+1+0"},
       {"input": "France 33 Germany 49 UK 44", "output": "33+49+44"} 
   ]}
}


  


==> supplementary_materials/FlashFill/taskset/example1.json <==
{"train": [
    {"input": "John DOE 3 Data [TS]865-000-0000 - - 453442-00 06-23-2009", "output": "865-000-0000"},
    {"input": "A FF MARILYN 30'S 865-000-0030 4535871-00 07-07-2009", "output": "865-000-0030"},
    {"input": "A GEDA-MARY 100MG 865-001-0020 - - 5941-00 06-23-2009", "output": "865-001-0020"}
],
 "test": [
     {"input": "NAPROXEN 500MG TABLETS 865-002-0010 - - 179711-00 12-13-2018", "output": "865-002-0010"},
     {"input": "SIMVASTATIN 20MG TABLETS 865-003-0050 -  - 191792-00 01-31-2020", "output": "865-003-0050"},
     {"input": "HYDROCODONE-ACETAMINOPHEN 5-325 MG TABLETS 866-005-0000 - 170973-00 12-31-2018", "output": "866-005-0000"}
 ]}


==> supplementary_materials/FlashFill/taskset/example10.json <==
{"train": [
    {"input": "323-708-7700", "output": "323-708-7700"},
    {"input": "(425)-706-7709", "output": "425-706-7709"},
    {"input": "510.220.5586", "output": "510-220-5586"},
    {"input": "235 7654", "output": "425-235-7654"},
    {"input": "745-8139", "output": "425-745-8139"}
],
 "test": [
     {"input": "313-555-1234", "output": "313-555-1234"},
     {"input": "(734) 555-5678", "output": "734-555-5678"},
     {"input": "248.555.8901", "output": "248-555-8901"},
     {"input": "555.2345", "output": "425-555-2345"},
     {"input": "555-6789", "output": "425-555-6789"}
 ]}



==> supplementary_materials/FlashFill/taskset/example11.json <==
{"train": [
    {"input": ["Otis", "Daniels"], "output": "Otis, D."},
    {"input": ["Kimberly", "Jones"], "output": "Kimberley, J."},
    {"input": ["Mary", "Leslie"], "output": "Mary, L."}
],
 "test": [
     {"input": ["Christina", "McDonald"], "output": "Christina, M."},
     {"input": ["Amanda", "Gonzalez"], "output": "Amanda, G."},
     {"input": ["Tyler", "Williams"], "output": "Tyler, W."}
 ]}



==> supplementary_materials/FlashFill/taskset/example12.json <==
{"train": [
    {"input": ["Albania", "355"], "output": "case 355: return \"Albania\";"},
    {"input": ["Algeria", "213"], "output": "case 213: return \"Algeria\";"}
],
 "test": [
     {"input": ["Andorra", "376"], "output": "case 376: return \"Andorra\";"},
     {"input": ["Antigua and Barbuda", "1268"], "output": "case 1268: return \"Antigua and Barbuda\";"},
     {"input": ["Argentina", "54"], "output": "case 54: return \"Argentina\";"}
 ]}


==> supplementary_materials/FlashFill/taskset/example13.json <==
{"train": [
    {"input": ["/um/people/sumitg/pictures/lake-tahoe/index.html", "192"], "output": "192"},
    {"input": ["/um/people/sumitg/index.html", "104"], "output": "0"},
    {"input": ["/um/people/sumitg/pubs/speed.html", "16"], "output": "0"},
    {"input": ["/um/people/sumitg/pubs/popl10_synthesis.pdf", "13"], "output": "0"},
    {"input": ["/um/people/sumitg/pictures/verona/index.html", "7"], "output": "7"},
    {"input": ["/um/people/sumitg/pictures/kerela/target21.html", "3"], "output": "3"}
],
 "test": [
     {"input": ["/um/people/sumitg/pubs/icml20.pdf", "17"], "output": "0"},
     {"input": ["/um/people/sumitg/research.html", "58"], "output": "0"},
     {"input": ["/um/people/sumitg/document.html", "36"], "output": "0"},
     {"input": ["/um/people/sumitg/pictures/yosemite/index.html", "42"], "output": "42"},
     {"input": ["/um/people/sumitg/pictures/hawaii/index.html", "8"], "output": "8"},
     {"input": ["/um/people/sumitg/pubs/nips16_synthesis.pdf", "9"], "output": "0"}
 ]}



==> supplementary_materials/FlashFill/taskset/example14.json <==
{"train": [
    {"input": "Alpha 10 Beta 20 Charlie 30 Delta", "output": "10+20+30"},
    {"input": "POPL 9 CAV 7 PLDI 6 ESOP 4", "output": "9+7+6+4"}
],
 "test": [
     {"input": "ICML 22 NeurIPS 23 ICLR 24 ICRA 25", "output": "22+23+24+25"},
     {"input": "Red 5 Blue 7 Green 12 Yellow 1 Black 0", "output": "5+7+12+1+0"},
     {"input": "France 33 Germany 49 UK 44", "output": "33+49+44"} 
 ]}


==> supplementary_materials/FlashFill/taskset/example2.json <==
{"train": [
    {"input": "BTR KRNL WK CORN 15Z", "output": "15Z"},
    {"input": "CAMP DRY DBL NDL 3.6 OZ", "output": "3.6 OZ"},
    {"input": "CHORE BOY HD SC SPNG 1 PK", "output": "1 PK"},
    {"input": "FRENCH WORCESTERSHIRE 5 Z", "output": "5 Z"},
    {"input": "O F TOMATO PASTE 6 OZ", "output": "6 OZ"}],
 "test": [
     {"input": "HEINZ KETCHUP 32 OZ", "output": "32 OZ"},
     {"input": "TIDE LAUNDRY DETERGENT 75 OZ", "output": "75 OZ"},
     {"input": "CLOROX BLEACH 64 OZ", "output": "64 OZ"},
     {"input": "CAMPBELL'S CHICKEN NOODLE SOUP 10.75OZ", "output": "10.75OZ"},
     {"input": "FOLGERS COFFEE 24.2 OZ", "output": "24.2 OZ"}
 ]}


==> supplementary_materials/FlashFill/taskset/example3.json <==
{"train": [
    {"input": "Company\\Code\\index.html", "output": "Company\\Code\\"},
    {"input": "Company\\Docs\\Spec\\specs.doc", "output": "Company\\Docs\\Spec\\"}
],
 "test": [
     {"input": "OtherCompany\\Finance\\BalanceSheet.xlsx", "output": "OtherCompany\\Finance\\"},
     {"input": "Company\\HR\\Vacation\\Policy.pdf", "output": "Company\\HR\\Vacation\\"},
     {"input": "Company\\Marketing\\Promo\\Video.mp4", "output": "Company\\Marketing\\Promo\\"}
 ]}


==> supplementary_materials/FlashFill/taskset/example4.json <==
{"train": [
    {"input": "International Business Machines", "output": "IBM"},
    {"input": "Principles Of Programming Languages", "output": "POPL"},
    {"input": "International Conference on Software Engineering", "output": "ICSE"}
],
 "test": [
     {"input": "Association for Computing Machinery", "output": "ACM"},
     {"input": "Institute of Electrical and Electronics Engineers", "output": "IEEE"},
     {"input": "Operating Systems Design and Implementation", "output": "OSDI"}
 ]}


==> supplementary_materials/FlashFill/taskset/example5.json <==
{"train": [
    {"input": "(6/7)(4/5)(14/1)", "output": "6/7 # 4/5 # 14/1 # "},
    {"input": "49(28/11)(14/1)", "output": "28/11 # 14/1 # "},
    {"input": "() (28/11)(14/1)", "output": "28/11 # 14/1 # "}
],
 "test": [
     {"input": " (3/4)(8/3)(12/2)", "output": "3/4 # 8/3 # 12/2 # "},
     {"input": "25 (7/5)(12/3)", "output": "7/5 # 12/3 # "},
     {"input": "(5/6)(3/4)(2/1)(11/7)", "output": "5/6 # 3/4 # 2/1 # 11/7 # "}
 ]}


==> supplementary_materials/FlashFill/taskset/example6.json <==
{"train": [
    {"input": "  Oege   de   Moor   ", "output": "Oege de Moor"},
    {"input": "Kathleen   Fisher   AT&T Labs ", "output": "Kathleen Fisher AT&T Labs"}
],
 "test": [
     {"input": "   Robert Harper  ", "output": "Robert Harper"},
     {"input": "Simon Peyton   Jones  Microsoft Research   ", "output": "Simon Peyton Jones Microsoft Research"},
     {"input": " Martin  Odersky  EPFL ", "output": "Martin Odersky EPFL"}
 ]}



==> supplementary_materials/FlashFill/taskset/example7.json <==
{"train": [
    {"input": ["Alex", "Asst."], "output": "Alex(Asst.)"},
    {"input": ["Jim", "Manager"], "output": "Jim(Manager)"},
    {"input": ["Ryan", ""], "output": ""},
    {"input": ["", "Asst."], "output": ""}
],
 "test": [
     {"input": ["Maggie", "Dir."], "output": "Maggie(Dir.)"},
     {"input": ["", ""], "output": ""},
     {"input": ["Daniel", "Programmer"], "output": "Daniel(Programmer)"},
     {"input": ["Liam", ""], "output": ""}
 ]}



==> supplementary_materials/FlashFill/taskset/example8.json <==
{"train": [
    {"input": "01/21/2001", "output": "01"},
    {"input": "22.02.2002", "output": "02"},
    {"input": "2003-23-03", "output": "03"}
],
 "test": [
     {"input": "12/31/2022", "output": "12"},
     {"input": "15.05.2023", "output": "05"},
     {"input": "2024-30-06", "output": "06"}
 ]}


==> supplementary_materials/FlashFill/taskset/example9.json <==
{"train": [
    {"input": "Dr. Eran Yahav", "output": "Yahav, E."},
    {"input": "Prof. Kathleen S. Fisher", "output": "Fisher, K."},
    {"input": "Bill Gates, Sr.", "output": "Gates, B."},
    {"input": "George Ciprian Necula", "output": "Necula, G."},
    {"input": "Ken McMillan, II", "output": "McMillan, K."}
],
 "test": [
     {"input": "Mrs. Ada Lovelace", "output": "Lovelace, A."},
     {"input": "Grace Murray Hopper", "output": "Hopper, G."},
     {"input": "Alan M. Turing", "output": "Turing, A."},
     {"input": "Barbara Liskov, Turing prize", "output": "Liskov, B."},
     {"input": "Prof. Donald Knuth", "output": "Knuth, D."}
 ]}


